Back to Bits: Extending Shannon's communication performance framework to computing

This work proposes a novel computing performance unit grounded in information theory. Modern computing systems are increasingly diverse, supporting low-precision formats, hardware specialization, and emerging paradigms such as analog, quantum, and reversible logic. Traditional metrics like floating-point operations (flops) no longer accurately capture this complexity. We frame computing as the transformation of information through a channel and define performance in terms of the mutual information between a system's inputs and outputs. This approach measures not just the quantity of data processed, but the amount of meaningful information encoded, manipulated, and retained through computation. Our framework provides a principled, implementation-agnostic foundation for evaluating performance.

==> clean_c_+_Int16_10000000_0.05.csv <==
bin_center,frequency,bin_left,bin_right
-255.5,1.41e-5,-256.0,-255.0
-254.5,3.12e-5,-255.0,-254.0
-253.5,4.4e-5,-254.0,-253.0
-252.5,6.25e-5,-253.0,-252.0
-251.5,7.4e-5,-252.0,-251.0
-250.5,9.06e-5,-251.0,-250.0
-249.5,0.0001013,-250.0,-249.0
-248.5,0.0001208,-249.0,-248.0
-247.5,0.0001394,-248.0,-247.0
-246.5,0.0001549,-247.0,-246.0
-245.5,0.0001673,-246.0,-245.0
-244.5,0.0001869,-245.0,-244.0
-243.5,0.0001962,-244.0,-243.0
-242.5,0.0002119,-243.0,-242.0
-241.5,0.0002362,-242.0,-241.0
-240.5,0.0002378,-241.0,-240.0
-239.5,0.0002543,-240.0,-239.0
-238.5,0.0002766,-239.0,-238.0
-237.5,0.0002874,-238.0,-237.0
-236.5,0.0003063,-237.0,-236.0
-235.5,0.0003226,-236.0,-235.0
-234.5,0.0003354,-235.0,-234.0
-233.5,0.0003511,-234.0,-233.0
-232.5,0.0003588,-233.0,-232.0
-231.5,0.0003745,-232.0,-231.0
-230.5,0.0004001,-231.0,-230.0
-229.5,0.0004046,-230.0,-229.0
-228.5,0.0004241,-229.0,-228.0
-227.5,0.000437,-228.0,-227.0
-226.5,0.0004566,-227.0,-226.0
-225.5,0.0004743,-226.0,-225.0
-224.5,0.0004887,-225.0,-224.0
-223.5,0.0005189,-224.0,-223.0
-222.5,0.0005134,-223.0,-222.0
-221.5,0.0005327,-222.0,-221.0
-220.5,0.0005409,-221.0,-220.0
-219.5,0.0005647,-220.0,-219.0
-218.5,0.0005807,-219.0,-218.0
-217.5,0.0005908,-218.0,-217.0
-216.5,0.0006077,-217.0,-216.0
-215.5,0.0006271,-216.0,-215.0
-214.5,0.000644,-215.0,-214.0
-213.5,0.0006514,-214.0,-213.0
-212.5,0.0006751,-213.0,-212.0
-211.5,0.0006944,-212.0,-211.0
-210.5,0.0007034,-211.0,-210.0
-209.5,0.0007099,-210.0,-209.0
-208.5,0.0007305,-209.0,-208.0
-207.5,0.0007477,-208.0,-207.0
-206.5,0.0007541,-207.0,-206.0
-205.5,0.0008038,-206.0,-205.0
-204.5,0.0007865,-205.0,-204.0
-203.5,0.0008045,-204.0,-203.0
-202.5,0.0008267,-203.0,-202.0
-201.5,0.0008663,-202.0,-201.0
-200.5,0.0008523,-201.0,-200.0
-199.5,0.0008723,-200.0,-199.0
-198.5,0.0008822,-199.0,-198.0
-197.5,0.00089,-198.0,-197.0
-196.5,0.0009254,-197.0,-196.0
-195.5,0.0009233,-196.0,-195.0
-194.5,0.0009646,-195.0,-194.0
-193.5,0.0009441,-194.0,-193.0
-192.5,0.0009759,-193.0,-192.0
-191.5,0.0009939,-192.0,-191.0
-190.5,0.0010191,-191.0,-190.0
-189.5,0.0010422,-190.0,-189.0
-188.5,0.0010364,-189.0,-188.0
-187.5,0.0010594,-188.0,-187.0
-186.5,0.0010691,-187.0,-186.0
-185.5,0.0010776,-186.0,-185.0
-184.5,0.0011042,-185.0,-184.0
-183.5,0.0011287,-184.0,-183.0
-182.5,0.0011341,-183.0,-182.0
-181.5,0.0011648,-182.0,-181.0
-180.5,0.0011597,-181.0,-180.0
-179.5,0.0011782,-180.0,-179.0
-178.5,0.0011987,-179.0,-178.0
-177.5,0.0011883,-178.0,-177.0
-176.5,0.001203,-177.0,-176.0
-175.5,0.0012335,-176.0,-175.0
-174.5,0.001249,-175.0,-174.0
-173.5,0.0012897,-174.0,-173.0
-172.5,0.0012821,-173.0,-172.0
-171.5,0.0012921,-172.0,-171.0
-170.5,0.0013311,-171.0,-170.0
-169.5,0.0013364,-170.0,-169.0
-168.5,0.0013511,-169.0,-168.0
-167.5,0.0013605,-168.0,-167.0
-166.5,0.0014003,-167.0,-166.0
-165.5,0.0013814,-166.0,-165.0
-164.5,0.0014035,-165.0,-164.0
-163.5,0.001405,-164.0,-163.0
-162.5,0.0014347,-163.0,-162.0
-161.5,0.0014536,-162.0,-161.0
-160.5,0.0014753,-161.0,-160.0
-159.5,0.0014651,-160.0,-159.0
-158.5,0.0015009,-159.0,-158.0
-157.5,0.001512,-158.0,-157.0
-156.5,0.0015349,-157.0,-156.0
-155.5,0.0015266,-156.0,-155.0
-154.5,0.0015614,-155.0,-154.0
-153.5,0.0015734,-154.0,-153.0
-152.5,0.0016095,-153.0,-152.0
-151.5,0.001621,-152.0,-151.0
-150.5,0.0016198,-151.0,-150.0
-149.5,0.001654,-150.0,-149.0
-148.5,0.0016411,-149.0,-148.0
-147.5,0.0016535,-148.0,-147.0
-146.5,0.0016643,-147.0,-146.0
-145.5,0.0016966,-146.0,-145.0
-144.5,0.0017116,-145.0,-144.0
-143.5,0.0017322,-144.0,-143.0
-142.5,0.0017298,-143.0,-142.0
-141.5,0.0017497,-142.0,-141.0
-140.5,0.0017758,-141.0,-140.0
-139.5,0.0017854,-140.0,-139.0
-138.5,0.0018036,-139.0,-138.0
-137.5,0.0018173,-138.0,-137.0
-136.5,0.001843,-137.0,-136.0
-135.5,0.0018441,-136.0,-135.0
-134.5,0.0018514,-135.0,-134.0
-133.5,0.0018629,-134.0,-133.0
-132.5,0.001875,-133.0,-132.0
-131.5,0.0019098,-132.0,-131.0
-130.5,0.0019387,-131.0,-130.0
-129.5,0.0019466,-130.0,-129.0
-128.5,0.001948,-129.0,-128.0
-127.5,0.0019679,-128.0,-127.0
-126.5,0.0019639,-127.0,-126.0
-125.5,0.0020123,-126.0,-125.0
-124.5,0.0020201,-125.0,-124.0
-123.5,0.0020105,-124.0,-123.0
-122.5,0.0020252,-123.0,-122.0
-121.5,0.0020506,-122.0,-121.0
-120.5,0.0020946,-121.0,-120.0
-119.5,0.0020894,-120.0,-119.0
-118.5,0.0021087,-119.0,-118.0
-117.5,0.0021144,-118.0,-117.0
-116.5,0.002154,-117.0,-116.0
-115.5,0.0021359,-116.0,-115.0
-114.5,0.0021477,-115.0,-114.0
-113.5,0.0021793,-114.0,-113.0
-112.5,0.0021799,-113.0,-112.0
-111.5,0.0022204,-112.0,-111.0
-110.5,0.0022076,-111.0,-110.0
-109.5,0.0022494,-110.0,-109.0
-108.5,0.0022447,-109.0,-108.0
-107.5,0.0022779,-108.0,-107.0
-106.5,0.0023012,-107.0,-106.0
-105.5,0.002288,-106.0,-105.0
-104.5,0.0023482,-105.0,-104.0
-103.5,0.0023563,-104.0,-103.0
-102.5,0.0023709,-103.0,-102.0
-101.5,0.002358,-102.0,-101.0
-100.5,0.0023566,-101.0,-100.0
-99.5,0.0023698,-100.0,-99.0
-98.5,0.0023661,-99.0,-98.0
-97.5,0.0024217,-98.0,-97.0
-96.5,0.0024444,-97.0,-96.0
-95.5,0.0024739,-96.0,-95.0
-94.5,0.0024884,-95.0,-94.0
-93.5,0.0024761,-94.0,-93.0
-92.5,0.0024961,-93.0,-92.0
-91.5,0.002536,-92.0,-91.0
-90.5,0.0025521,-91.0,-90.0
-89.5,0.002541,-90.0,-89.0
-88.5,0.0025607,-89.0,-88.0
-87.5,0.0026004,-88.0,-87.0
-86.5,0.0025761,-87.0,-86.0
-85.5,0.0026246,-86.0,-85.0
-84.5,0.0026307,-85.0,-84.0
-83.5,0.0026299,-84.0,-83.0
-82.5,0.0026592,-83.0,-82.0
-81.5,0.0027104,-82.0,-81.0
-80.5,0.0026674,-81.0,-80.0
-79.5,0.0026805,-80.0,-79.0
-78.5,0.0026979,-79.0,-78.0
-77.5,0.0027246,-78.0,-77.0
-76.5,0.0027317,-77.0,-76.0
-75.5,0.0027416,-76.0,-75.0
-74.5,0.0027866,-75.0,-74.0
-73.5,0.0028056,-74.0,-73.0
-72.5,0.0027661,-73.0,-72.0
-71.5,0.0028353,-72.0,-71.0
-70.5,0.0028108,-71.0,-70.0
-69.5,0.0028949,-70.0,-69.0
-68.5,0.0028606,-69.0,-68.0
-67.5,0.002896,-68.0,-67.0
-66.5,0.0028714,-67.0,-66.0
-65.5,0.0028949,-66.0,-65.0
-64.5,0.0029219,-65.0,-64.0
-63.5,0.0029721,-64.0,-63.0
-62.5,0.0029444,-63.0,-62.0
-61.5,0.0029617,-62.0,-61.0
-60.5,0.0029967,-61.0,-60.0
-59.5,0.0029898,-60.0,-59.0
-58.5,0.0029962,-59.0,-58.0
-57.5,0.0030272,-58.0,-57.0
-56.5,0.0030604,-57.0,-56.0
-55.5,0.0030488,-56.0,-55.0
-54.5,0.0030843,-55.0,-54.0
-53.5,0.0030971,-54.0,-53.0
-52.5,0.0030815,-53.0,-52.0
-51.5,0.0031427,-52.0,-51.0
-50.5,0.0031455,-51.0,-50.0
-49.5,0.0031731,-50.0,-49.0
-48.5,0.0031974,-49.0,-48.0
-47.5,0.0032394,-48.0,-47.0
-46.5,0.0032047,-47.0,-46.0
-45.5,0.0032132,-46.0,-45.0
-44.5,0.0032605,-45.0,-44.0
-43.5,0.0032542,-44.0,-43.0
-42.5,0.0032707,-43.0,-42.0
-41.5,0.0032809,-42.0,-41.0
-40.5,0.0032608,-41.0,-40.0
-39.5,0.0033292,-40.0,-39.0
-38.5,0.0033206,-39.0,-38.0
-37.5,0.0033169,-38.0,-37.0
-36.5,0.0033613,-37.0,-36.0
-35.5,0.0033717,-36.0,-35.0
-34.5,0.0033845,-35.0,-34.0
-33.5,0.0034297,-34.0,-33.0
-32.5,0.0034171,-33.0,-32.0
-31.5,0.0034479,-32.0,-31.0
-30.5,0.003441,-31.0,-30.0
-29.5,0.0034705,-30.0,-29.0
-28.5,0.0034853,-29.0,-28.0
-27.5,0.0034929,-28.0,-27.0
-26.5,0.0035041,-27.0,-26.0
-25.5,0.0035252,-26.0,-25.0
-24.5,0.0035255,-25.0,-24.0
-23.5,0.0035505,-24.0,-23.0
-22.5,0.0035871,-23.0,-22.0
-21.5,0.003611,-22.0,-21.0
-20.5,0.0035864,-21.0,-20.0
-19.5,0.0035834,-20.0,-19.0
-18.5,0.0036473,-19.0,-18.0
-17.5,0.003645,-18.0,-17.0
-16.5,0.0036535,-17.0,-16.0
-15.5,0.0036591,-16.0,-15.0
-14.5,0.003705,-15.0,-14.0
-13.5,0.0037009,-14.0,-13.0
-12.5,0.0037058,-13.0,-12.0
-11.5,0.0037739,-12.0,-11.0
-10.5,0.0037547,-11.0,-10.0
-9.5,0.0038001,-10.0,-9.0
-8.5,0.0037748,-9.0,-8.0
-7.5,0.0037778,-8.0,-7.0
-6.5,0.0038039,-7.0,-6.0
-5.5,0.0038328,-6.0,-5.0
-4.5,0.0038392,-5.0,-4.0
-3.5,0.0038272,-4.0,-3.0
-2.5,0.0038781,-3.0,-2.0
-1.5,0.0038904,-2.0,-1.0
-0.5,0.0039043,-1.0,0.0
0.5,0.0039006,0.0,1.0
1.5,0.0038942,1.0,2.0
2.5,0.0038787,2.0,3.0
3.5,0.0038305,3.0,4.0
4.5,0.0038075,4.0,5.0
5.5,0.0037974,5.0,6.0
6.5,0.0037801,6.0,7.0
7.5,0.0038416,7.0,8.0
8.5,0.003754,8.0,9.0
9.5,0.0037654,9.0,10.0
10.5,0.0037287,10.0,11.0
11.5,0.0036965,11.0,12.0
12.5,0.003697,12.0,13.0
13.5,0.0036715,13.0,14.0
14.5,0.0036737,14.0,15.0
15.5,0.0036846,15.0,16.0
16.5,0.0036735,16.0,17.0
17.5,0.0036358,17.0,18.0
18.5,0.0035932,18.0,19.0
19.5,0.0036151,19.0,20.0
20.5,0.0035956,20.0,21.0
21.5,0.0035736,21.0,22.0
22.5,0.0035811,22.0,23.0
23.5,0.0035414,23.0,24.0
24.5,0.003538,24.0,25.0
25.5,0.003502,25.0,26.0
26.5,0.0034746,26.0,27.0
27.5,0.0034696,27.0,28.0
28.5,0.0034456,28.0,29.0
29.5,0.003417,29.0,30.0
30.5,0.0033976,30.0,31.0
31.5,0.0034255,31.0,32.0
32.5,0.0034064,32.0,33.0
33.5,0.0033693,33.0,34.0
34.5,0.0033672,34.0,35.0
35.5,0.0033617,35.0,36.0
36.5,0.0033593,36.0,37.0
37.5,0.0033362,37.0,38.0
38.5,0.0033294,38.0,39.0
39.5,0.0033076,39.0,40.0
40.5,0.0032714,40.0,41.0
41.5,0.0032612,41.0,42.0
42.5,0.0032591,42.0,43.0
43.5,0.0032454,43.0,44.0
44.5,0.0032231,44.0,45.0
45.5,0.003172,45.0,46.0
46.5,0.0031808,46.0,47.0
47.5,0.0031806,47.0,48.0
48.5,0.0031898,48.0,49.0
49.5,0.003155,49.0,50.0
50.5,0.0031391,50.0,51.0
51.5,0.0031135,51.0,52.0
52.5,0.0031026,52.0,53.0
53.5,0.0030896,53.0,54.0
54.5,0.003072,54.0,55.0
55.5,0.0030736,55.0,56.0
56.5,0.0030425,56.0,57.0
57.5,0.0030001,57.0,58.0
58.5,0.0030018,58.0,59.0
59.5,0.0029857,59.0,60.0
60.5,0.0029578,60.0,61.0
61.5,0.0029334,61.0,62.0
62.5,0.0029703,62.0,63.0
63.5,0.0029273,63.0,64.0
64.5,0.0029005,64.0,65.0
65.5,0.0028568,65.0,66.0
66.5,0.0028767,66.0,67.0
67.5,0.002868,67.0,68.0
68.5,0.0028554,68.0,69.0
69.5,0.0028358,69.0,70.0
70.5,0.0028524,70.0,71.0
71.5,0.002804,71.0,72.0
72.5,0.0028047,72.0,73.0
73.5,0.0027852,73.0,74.0
74.5,0.0027558,74.0,75.0
75.5,0.002756,75.0,76.0
76.5,0.002763,76.0,77.0
77.5,0.0027059,77.0,78.0
78.5,0.0026934,78.0,79.0
79.5,0.002673,79.0,80.0
80.5,0.0026917,80.0,81.0
81.5,0.0026858,81.0,82.0
82.5,0.0026353,82.0,83.0
83.5,0.0026567,83.0,84.0
84.5,0.0026324,84.0,85.0
85.5,0.002566,85.0,86.0
86.5,0.0025748,86.0,87.0
87.5,0.0025304,87.0,88.0
88.5,0.0025402,88.0,89.0
89.5,0.0025156,89.0,90.0
90.5,0.002556,90.0,91.0
91.5,0.0025244,91.0,92.0
92.5,0.0025317,92.0,93.0
93.5,0.0024713,93.0,94.0
94.5,0.0024613,94.0,95.0
95.5,0.002468,95.0,96.0
96.5,0.0024369,96.0,97.0
97.5,0.0023973,97.0,98.0
98.5,0.0024123,98.0,99.0
99.5,0.0023828,99.0,100.0
100.5,0.0023694,100.0,101.0
101.5,0.0023634,101.0,102.0
102.5,0.0023253,102.0,103.0
103.5,0.0023133,103.0,104.0
104.5,0.00231,104.0,105.0
105.5,0.0023107,105.0,106.0
106.5,0.0022568,106.0,107.0
107.5,0.0022484,107.0,108.0
108.5,0.0022454,108.0,109.0
109.5,0.00223,109.0,110.0
110.5,0.0022012,110.0,111.0
111.5,0.002169,111.0,112.0
112.5,0.0021739,112.0,113.0
113.5,0.0021619,113.0,114.0
114.5,0.002128,114.0,115.0
115.5,0.0021089,115.0,116.0
116.5,0.0021102,116.0,117.0
117.5,0.0020966,117.0,118.0
118.5,0.0020891,118.0,119.0
119.5,0.0020803,119.0,120.0
120.5,0.0020522,120.0,121.0
121.5,0.0020404,121.0,122.0
122.5,0.0020465,122.0,123.0
123.5,0.0020139,123.0,124.0
124.5,0.0020039,124.0,125.0
125.5,0.0019685,125.0,126.0
126.5,0.0019864,126.0,127.0
127.5,0.0019456,127.0,128.0
128.5,0.0019235,128.0,129.0
129.5,0.0019069,129.0,130.0
130.5,0.0019054,130.0,131.0
131.5,0.0019066,131.0,132.0
132.5,0.0018632,132.0,133.0
133.5,0.0018649,133.0,134.0
134.5,0.001856,134.0,135.0
135.5,0.0018353,135.0,136.0
136.5,0.0018087,136.0,137.0
137.5,0.0017928,137.0,138.0
138.5,0.0017879,138.0,139.0
139.5,0.0017732,139.0,140.0
140.5,0.0017501,140.0,141.0
141.5,0.0017178,141.0,142.0
142.5,0.0017239,142.0,143.0
143.5,0.0017109,143.0,144.0
144.5,0.0016976,144.0,145.0
145.5,0.0016932,145.0,146.0
146.5,0.001669,146.0,147.0
147.5,0.0016594,147.0,148.0
148.5,0.0016365,148.0,149.0
149.5,0.0016303,149.0,150.0
150.5,0.0015842,150.0,151.0
151.5,0.0015908,151.0,152.0
152.5,0.0015817,152.0,153.0
153.5,0.0015483,153.0,154.0
154.5,0.0015247,154.0,155.0
155.5,0.0015485,155.0,156.0
156.5,0.0015214,156.0,157.0
157.5,0.0014782,157.0,158.0
158.5,0.001471,158.0,159.0
159.5,0.0014718,159.0,160.0
160.5,0.0014679,160.0,161.0
161.5,0.0014521,161.0,162.0
162.5,0.0014298,162.0,163.0
163.5,0.0013954,163.0,164.0
164.5,0.0013944,164.0,165.0
165.5,0.0013689,165.0,166.0
166.5,0.0013571,166.0,167.0
167.5,0.0013385,167.0,168.0
168.5,0.0013193,168.0,169.0
169.5,0.0013245,169.0,170.0
170.5,0.0012905,170.0,171.0
171.5,0.001278,171.0,172.0
172.5,0.0012601,172.0,173.0
173.5,0.0012569,173.0,174.0
174.5,0.0012373,174.0,175.0
175.5,0.001201,175.0,176.0
176.5,0.001186,176.0,177.0
177.5,0.0011869,177.0,178.0
178.5,0.001178,178.0,179.0
179.5,0.0011771,179.0,180.0
180.5,0.0011524,180.0,181.0
181.5,0.0011269,181.0,182.0
182.5,0.0011231,182.0,183.0
183.5,0.0010981,183.0,184.0
184.5,0.0010733,184.0,185.0
185.5,0.0010681,185.0,186.0
186.5,0.0010239,186.0,187.0
187.5,0.0010461,187.0,188.0
188.5,0.0010267,188.0,189.0
189.5,0.0010108,189.0,190.0
190.5,0.0009945,190.0,191.0
191.5,0.000992,191.0,192.0
192.5,0.0009579,192.0,193.0
193.5,0.0009298,193.0,194.0
194.5,0.0009273,194.0,195.0
195.5,0.0009076,195.0,196.0
196.5,0.0008941,196.0,197.0
197.5,0.0008854,197.0,198.0
198.5,0.0008655,198.0,199.0
199.5,0.0008614,199.0,200.0
200.5,0.0008507,200.0,201.0
201.5,0.0008371,201.0,202.0
202.5,0.0008191,202.0,203.0
203.5,0.0007962,203.0,204.0
204.5,0.0007798,204.0,205.0
205.5,0.0007427,205.0,206.0
206.5,0.0007436,206.0,207.0
207.5,0.0007269,207.0,208.0
208.5,0.0007092,208.0,209.0
209.5,0.000697,209.0,210.0
210.5,0.000683,210.0,211.0
211.5,0.0006819,211.0,212.0
212.5,0.0006574,212.0,213.0
213.5,0.0006504,213.0,214.0
214.5,0.0006265,214.0,215.0
215.5,0.0005945,215.0,216.0
216.5,0.000607,216.0,217.0
217.5,0.0005669,217.0,218.0
218.5,0.0005733,218.0,219.0
219.5,0.0005506,219.0,220.0
220.5,0.0005483,220.0,221.0
221.5,0.0005142,221.0,222.0
222.5,0.0004978,222.0,223.0
223.5,0.000497,223.0,224.0
224.5,0.000475,224.0,225.0
225.5,0.0004622,225.0,226.0
226.5,0.0004472,226.0,227.0
227.5,0.0004197,227.0,228.0
228.5,0.0004112,228.0,229.0
229.5,0.0003933,229.0,230.0
230.5,0.0003734,230.0,231.0
231.5,0.000355,231.0,232.0
232.5,0.0003456,232.0,233.0
233.5,0.0003264,233.0,234.0
234.5,0.0003164,234.0,235.0
235.5,0.0003049,235.0,236.0
236.5,0.0002977,236.0,237.0
237.5,0.0002869,237.0,238.0
238.5,0.000255,238.0,239.0
239.5,0.0002486,239.0,240.0
240.5,0.0002204,240.0,241.0
241.5,0.0002139,241.0,242.0
242.5,0.0002005,242.0,243.0
243.5,0.0001807,243.0,244.0
244.5,0.0001777,244.0,245.0
245.5,0.0001579,245.0,246.0
246.5,0.0001384,246.0,247.0
247.5,0.0001167,247.0,248.0
248.5,0.0001122,248.0,249.0
249.5,8.91e-5,249.0,250.0
250.5,7.41e-5,250.0,251.0
251.5,5.77e-5,251.0,252.0
252.5,5.02e-5,252.0,253.0
253.5,3.49e-5,253.0,254.0
254.5,1.46e-5,254.0,255.0


==> clean_c_+_Int16_10000000_0.05_metadata.csv <==
parameter,value
min_value,-256.0
max_value,254.0
num_bins,512.0
bin_width,1.0
total_samples,1.0e7
normalized,1.0


==> clean_c_xor_Int16_10000000_0.05.csv <==
bin_center,frequency,bin_left,bin_right
-127.75,0.0078936,-128.0,-127.5
-127.25,0.0,-127.5,-127.0
-126.75,0.0078676,-127.0,-126.5
-126.25,0.0,-126.5,-126.0
-125.75,0.007785,-126.0,-125.5
-125.25,0.0,-125.5,-125.0
-124.75,0.0077892,-125.0,-124.5
-124.25,0.0,-124.5,-124.0
-123.75,0.007864,-124.0,-123.5
-123.25,0.0,-123.5,-123.0
-122.75,0.0078316,-123.0,-122.5
-122.25,0.0,-122.5,-122.0
-121.75,0.0077822,-122.0,-121.5
-121.25,0.0,-121.5,-121.0
-120.75,0.007671,-121.0,-120.5
-120.25,0.0,-120.5,-120.0
-119.75,0.0077914,-120.0,-119.5
-119.25,0.0,-119.5,-119.0
-118.75,0.007819,-119.0,-118.5
-118.25,0.0,-118.5,-118.0
-117.75,0.0077316,-118.0,-117.5
-117.25,0.0,-117.5,-117.0
-116.75,0.0077468,-117.0,-116.5
-116.25,0.0,-116.5,-116.0
-115.75,0.0077342,-116.0,-115.5
-115.25,0.0,-115.5,-115.0
-114.75,0.0077768,-115.0,-114.5
-114.25,0.0,-114.5,-114.0
-113.75,0.007835,-114.0,-113.5
-113.25,0.0,-113.5,-113.0
-112.75,0.007806,-113.0,-112.5
-112.25,0.0,-112.5,-112.0
-111.75,0.0079088,-112.0,-111.5
-111.25,0.0,-111.5,-111.0
-110.75,0.007835,-111.0,-110.5
-110.25,0.0,-110.5,-110.0
-109.75,0.0078044,-110.0,-109.5
-109.25,0.0,-109.5,-109.0
-108.75,0.0078488,-109.0,-108.5
-108.25,0.0,-108.5,-108.0
-107.75,0.007781,-108.0,-107.5
-107.25,0.0,-107.5,-107.0
-106.75,0.0078164,-107.0,-106.5
-106.25,0.0,-106.5,-106.0
-105.75,0.0077766,-106.0,-105.5
-105.25,0.0,-105.5,-105.0
-104.75,0.0078568,-105.0,-104.5
-104.25,0.0,-104.5,-104.0
-103.75,0.0078478,-104.0,-103.5
-103.25,0.0,-103.5,-103.0
-102.75,0.007903,-103.0,-102.5
-102.25,0.0,-102.5,-102.0
-101.75,0.0077958,-102.0,-101.5
-101.25,0.0,-101.5,-101.0
-100.75,0.007863,-101.0,-100.5
-100.25,0.0,-100.5,-100.0
-99.75,0.007849,-100.0,-99.5
-99.25,0.0,-99.5,-99.0
-98.75,0.0077564,-99.0,-98.5
-98.25,0.0,-98.5,-98.0
-97.75,0.007825,-98.0,-97.5
-97.25,0.0,-97.5,-97.0
-96.75,0.0077634,-97.0,-96.5
-96.25,0.0,-96.5,-96.0
-95.75,0.0078064,-96.0,-95.5
-95.25,0.0,-95.5,-95.0
-94.75,0.0078244,-95.0,-94.5
-94.25,0.0,-94.5,-94.0
-93.75,0.0078034,-94.0,-93.5
-93.25,0.0,-93.5,-93.0
-92.75,0.0078202,-93.0,-92.5
-92.25,0.0,-92.5,-92.0
-91.75,0.0078316,-92.0,-91.5
-91.25,0.0,-91.5,-91.0
-90.75,0.0078212,-91.0,-90.5
-90.25,0.0,-90.5,-90.0
-89.75,0.0077944,-90.0,-89.5
-89.25,0.0,-89.5,-89.0
-88.75,0.0078912,-89.0,-88.5
-88.25,0.0,-88.5,-88.0
-87.75,0.0078168,-88.0,-87.5
-87.25,0.0,-87.5,-87.0
-86.75,0.0078042,-87.0,-86.5
-86.25,0.0,-86.5,-86.0
-85.75,0.007774,-86.0,-85.5
-85.25,0.0,-85.5,-85.0
-84.75,0.007791,-85.0,-84.5
-84.25,0.0,-84.5,-84.0
-83.75,0.0077514,-84.0,-83.5
-83.25,0.0,-83.5,-83.0
-82.75,0.0078504,-83.0,-82.5
-82.25,0.0,-82.5,-82.0
-81.75,0.0078296,-82.0,-81.5
-81.25,0.0,-81.5,-81.0
-80.75,0.0077972,-81.0,-80.5
-80.25,0.0,-80.5,-80.0
-79.75,0.0077902,-80.0,-79.5
-79.25,0.0,-79.5,-79.0
-78.75,0.0078092,-79.0,-78.5
-78.25,0.0,-78.5,-78.0
-77.75,0.0078066,-78.0,-77.5
-77.25,0.0,-77.5,-77.0
-76.75,0.0077822,-77.0,-76.5
-76.25,0.0,-76.5,-76.0
-75.75,0.0078314,-76.0,-75.5
-75.25,0.0,-75.5,-75.0
-74.75,0.0078224,-75.0,-74.5
-74.25,0.0,-74.5,-74.0
-73.75,0.0078328,-74.0,-73.5
-73.25,0.0,-73.5,-73.0
-72.75,0.0078128,-73.0,-72.5
-72.25,0.0,-72.5,-72.0
-71.75,0.0077944,-72.0,-71.5
-71.25,0.0,-71.5,-71.0
-70.75,0.007805,-71.0,-70.5
-70.25,0.0,-70.5,-70.0
-69.75,0.007802,-70.0,-69.5
-69.25,0.0,-69.5,-69.0
-68.75,0.0078176,-69.0,-68.5
-68.25,0.0,-68.5,-68.0
-67.75,0.0078362,-68.0,-67.5
-67.25,0.0,-67.5,-67.0
-66.75,0.0078586,-67.0,-66.5
-66.25,0.0,-66.5,-66.0
-65.75,0.0077932,-66.0,-65.5
-65.25,0.0,-65.5,-65.0
-64.75,0.0077896,-65.0,-64.5
-64.25,0.0,-64.5,-64.0
-63.75,0.007809,-64.0,-63.5
-63.25,0.0,-63.5,-63.0
-62.75,0.0078162,-63.0,-62.5
-62.25,0.0,-62.5,-62.0
-61.75,0.0077732,-62.0,-61.5
-61.25,0.0,-61.5,-61.0
-60.75,0.0077398,-61.0,-60.5
-60.25,0.0,-60.5,-60.0
-59.75,0.007869,-60.0,-59.5
-59.25,0.0,-59.5,-59.0
-58.75,0.0078596,-59.0,-58.5
-58.25,0.0,-58.5,-58.0
-57.75,0.007877,-58.0,-57.5
-57.25,0.0,-57.5,-57.0
-56.75,0.0078494,-57.0,-56.5
-56.25,0.0,-56.5,-56.0
-55.75,0.0078474,-56.0,-55.5
-55.25,0.0,-55.5,-55.0
-54.75,0.007873,-55.0,-54.5
-54.25,0.0,-54.5,-54.0
-53.75,0.0078752,-54.0,-53.5
-53.25,0.0,-53.5,-53.0
-52.75,0.0078536,-53.0,-52.5
-52.25,0.0,-52.5,-52.0
-51.75,0.0078174,-52.0,-51.5
-51.25,0.0,-51.5,-51.0
-50.75,0.007816,-51.0,-50.5
-50.25,0.0,-50.5,-50.0
-49.75,0.0078308,-50.0,-49.5
-49.25,0.0,-49.5,-49.0
-48.75,0.0077626,-49.0,-48.5
-48.25,0.0,-48.5,-48.0
-47.75,0.00775,-48.0,-47.5
-47.25,0.0,-47.5,-47.0
-46.75,0.0078404,-47.0,-46.5
-46.25,0.0,-46.5,-46.0
-45.75,0.007826,-46.0,-45.5
-45.25,0.0,-45.5,-45.0
-44.75,0.0077884,-45.0,-44.5
-44.25,0.0,-44.5,-44.0
-43.75,0.0078462,-44.0,-43.5
-43.25,0.0,-43.5,-43.0
-42.75,0.007873,-43.0,-42.5
-42.25,0.0,-42.5,-42.0
-41.75,0.0078116,-42.0,-41.5
-41.25,0.0,-41.5,-41.0
-40.75,0.0078016,-41.0,-40.5
-40.25,0.0,-40.5,-40.0
-39.75,0.0078266,-40.0,-39.5
-39.25,0.0,-39.5,-39.0
-38.75,0.007785,-39.0,-38.5
-38.25,0.0,-38.5,-38.0
-37.75,0.0078802,-38.0,-37.5
-37.25,0.0,-37.5,-37.0
-36.75,0.0078638,-37.0,-36.5
-36.25,0.0,-36.5,-36.0
-35.75,0.0077934,-36.0,-35.5
-35.25,0.0,-35.5,-35.0
-34.75,0.0078642,-35.0,-34.5
-34.25,0.0,-34.5,-34.0
-33.75,0.0077804,-34.0,-33.5
-33.25,0.0,-33.5,-33.0
-32.75,0.0078746,-33.0,-32.5
-32.25,0.0,-32.5,-32.0
-31.75,0.0077706,-32.0,-31.5
-31.25,0.0,-31.5,-31.0
-30.75,0.0078074,-31.0,-30.5
-30.25,0.0,-30.5,-30.0
-29.75,0.0077228,-30.0,-29.5
-29.25,0.0,-29.5,-29.0
-28.75,0.0078278,-29.0,-28.5
-28.25,0.0,-28.5,-28.0
-27.75,0.0077718,-28.0,-27.5
-27.25,0.0,-27.5,-27.0
-26.75,0.0078512,-27.0,-26.5
-26.25,0.0,-26.5,-26.0
-25.75,0.0078342,-26.0,-25.5
-25.25,0.0,-25.5,-25.0
-24.75,0.0077678,-25.0,-24.5
-24.25,0.0,-24.5,-24.0
-23.75,0.0078306,-24.0,-23.5
-23.25,0.0,-23.5,-23.0
-22.75,0.0078228,-23.0,-22.5
-22.25,0.0,-22.5,-22.0
-21.75,0.0077874,-22.0,-21.5
-21.25,0.0,-21.5,-21.0
-20.75,0.0078922,-21.0,-20.5
-20.25,0.0,-20.5,-20.0
-19.75,0.0078852,-20.0,-19.5
-19.25,0.0,-19.5,-19.0
-18.75,0.0078044,-19.0,-18.5
-18.25,0.0,-18.5,-18.0
-17.75,0.0078382,-18.0,-17.5
-17.25,0.0,-17.5,-17.0
-16.75,0.0078376,-17.0,-16.5
-16.25,0.0,-16.5,-16.0
-15.75,0.007832,-16.0,-15.5
-15.25,0.0,-15.5,-15.0
-14.75,0.0078958,-15.0,-14.5
-14.25,0.0,-14.5,-14.0
-13.75,0.0078156,-14.0,-13.5
-13.25,0.0,-13.5,-13.0
-12.75,0.0077874,-13.0,-12.5
-12.25,0.0,-12.5,-12.0
-11.75,0.0077792,-12.0,-11.5
-11.25,0.0,-11.5,-11.0
-10.75,0.007809,-11.0,-10.5
-10.25,0.0,-10.5,-10.0
-9.75,0.0078564,-10.0,-9.5
-9.25,0.0,-9.5,-9.0
-8.75,0.0077354,-9.0,-8.5
-8.25,0.0,-8.5,-8.0
-7.75,0.0078164,-8.0,-7.5
-7.25,0.0,-7.5,-7.0
-6.75,0.0077948,-7.0,-6.5
-6.25,0.0,-6.5,-6.0
-5.75,0.0078082,-6.0,-5.5
-5.25,0.0,-5.5,-5.0
-4.75,0.0078382,-5.0,-4.5
-4.25,0.0,-4.5,-4.0
-3.75,0.0077808,-4.0,-3.5
-3.25,0.0,-3.5,-3.0
-2.75,0.0077754,-3.0,-2.5
-2.25,0.0,-2.5,-2.0
-1.75,0.0077772,-2.0,-1.5
-1.25,0.0,-1.5,-1.0
-0.75,0.0077086,-1.0,-0.5
-0.25,0.0,-0.5,0.0
0.25,0.0078152,0.0,0.5
0.75,0.0,0.5,1.0
1.25,0.0078624,1.0,1.5
1.75,0.0,1.5,2.0
2.25,0.0078482,2.0,2.5
2.75,0.0,2.5,3.0
3.25,0.0078198,3.0,3.5
3.75,0.0,3.5,4.0
4.25,0.007844,4.0,4.5
4.75,0.0,4.5,5.0
5.25,0.0078106,5.0,5.5
5.75,0.0,5.5,6.0
6.25,0.0078416,6.0,6.5
6.75,0.0,6.5,7.0
7.25,0.0077996,7.0,7.5
7.75,0.0,7.5,8.0
8.25,0.0077846,8.0,8.5
8.75,0.0,8.5,9.0
9.25,0.007798,9.0,9.5
9.75,0.0,9.5,10.0
10.25,0.0077384,10.0,10.5
10.75,0.0,10.5,11.0
11.25,0.0077776,11.0,11.5
11.75,0.0,11.5,12.0
12.25,0.0078116,12.0,12.5
12.75,0.0,12.5,13.0
13.25,0.0078286,13.0,13.5
13.75,0.0,13.5,14.0
14.25,0.007838,14.0,14.5
14.75,0.0,14.5,15.0
15.25,0.0077954,15.0,15.5
15.75,0.0,15.5,16.0
16.25,0.0078224,16.0,16.5
16.75,0.0,16.5,17.0
17.25,0.0077874,17.0,17.5
17.75,0.0,17.5,18.0
18.25,0.00789,18.0,18.5
18.75,0.0,18.5,19.0
19.25,0.0077888,19.0,19.5
19.75,0.0,19.5,20.0
20.25,0.0077794,20.0,20.5
20.75,0.0,20.5,21.0
21.25,0.0078128,21.0,21.5
21.75,0.0,21.5,22.0
22.25,0.007759,22.0,22.5
22.75,0.0,22.5,23.0
23.25,0.007812,23.0,23.5
23.75,0.0,23.5,24.0
24.25,0.0078266,24.0,24.5
24.75,0.0,24.5,25.0
25.25,0.0078222,25.0,25.5
25.75,0.0,25.5,26.0
26.25,0.007839,26.0,26.5
26.75,0.0,26.5,27.0
27.25,0.007824,27.0,27.5
27.75,0.0,27.5,28.0
28.25,0.007796,28.0,28.5
28.75,0.0,28.5,29.0
29.25,0.0078112,29.0,29.5
29.75,0.0,29.5,30.0
30.25,0.0078034,30.0,30.5
30.75,0.0,30.5,31.0
31.25,0.0078012,31.0,31.5
31.75,0.0,31.5,32.0
32.25,0.0077308,32.0,32.5
32.75,0.0,32.5,33.0
33.25,0.0078286,33.0,33.5
33.75,0.0,33.5,34.0
34.25,0.0077652,34.0,34.5
34.75,0.0,34.5,35.0
35.25,0.007819,35.0,35.5
35.75,0.0,35.5,36.0
36.25,0.0077956,36.0,36.5
36.75,0.0,36.5,37.0
37.25,0.0077794,37.0,37.5
37.75,0.0,37.5,38.0
38.25,0.0077146,38.0,38.5
38.75,0.0,38.5,39.0
39.25,0.0078676,39.0,39.5
39.75,0.0,39.5,40.0
40.25,0.0078744,40.0,40.5
40.75,0.0,40.5,41.0
41.25,0.0078436,41.0,41.5
41.75,0.0,41.5,42.0
42.25,0.0077528,42.0,42.5
42.75,0.0,42.5,43.0
43.25,0.007801,43.0,43.5
43.75,0.0,43.5,44.0
44.25,0.0077394,44.0,44.5
44.75,0.0,44.5,45.0
45.25,0.0078028,45.0,45.5
45.75,0.0,45.5,46.0
46.25,0.0077538,46.0,46.5
46.75,0.0,46.5,47.0
47.25,0.0078374,47.0,47.5
47.75,0.0,47.5,48.0
48.25,0.0078014,48.0,48.5
48.75,0.0,48.5,49.0
49.25,0.007813,49.0,49.5
49.75,0.0,49.5,50.0
50.25,0.0078018,50.0,50.5
50.75,0.0,50.5,51.0
51.25,0.0077364,51.0,51.5
51.75,0.0,51.5,52.0
52.25,0.0077526,52.0,52.5
52.75,0.0,52.5,53.0
53.25,0.0077512,53.0,53.5
53.75,0.0,53.5,54.0
54.25,0.0078638,54.0,54.5
54.75,0.0,54.5,55.0
55.25,0.007866,55.0,55.5
55.75,0.0,55.5,56.0
56.25,0.0078332,56.0,56.5
56.75,0.0,56.5,57.0
57.25,0.0078568,57.0,57.5
57.75,0.0,57.5,58.0
58.25,0.0078212,58.0,58.5
58.75,0.0,58.5,59.0
59.25,0.0077622,59.0,59.5
59.75,0.0,59.5,60.0
60.25,0.0078006,60.0,60.5
60.75,0.0,60.5,61.0
61.25,0.007844,61.0,61.5
61.75,0.0,61.5,62.0
62.25,0.0078464,62.0,62.5
62.75,0.0,62.5,63.0
63.25,0.0078,63.0,63.5
63.75,0.0,63.5,64.0
64.25,0.0078128,64.0,64.5
64.75,0.0,64.5,65.0
65.25,0.0078292,65.0,65.5
65.75,0.0,65.5,66.0
66.25,0.0078268,66.0,66.5
66.75,0.0,66.5,67.0
67.25,0.0078342,67.0,67.5
67.75,0.0,67.5,68.0
68.25,0.0078074,68.0,68.5
68.75,0.0,68.5,69.0
69.25,0.0078534,69.0,69.5
69.75,0.0,69.5,70.0
70.25,0.007764,70.0,70.5
70.75,0.0,70.5,71.0
71.25,0.0078238,71.0,71.5
71.75,0.0,71.5,72.0
72.25,0.0077516,72.0,72.5
72.75,0.0,72.5,73.0
73.25,0.0078184,73.0,73.5
73.75,0.0,73.5,74.0
74.25,0.0078358,74.0,74.5
74.75,0.0,74.5,75.0
75.25,0.007831,75.0,75.5
75.75,0.0,75.5,76.0
76.25,0.0078136,76.0,76.5
76.75,0.0,76.5,77.0
77.25,0.0078886,77.0,77.5
77.75,0.0,77.5,78.0
78.25,0.0078016,78.0,78.5
78.75,0.0,78.5,79.0
79.25,0.007818,79.0,79.5
79.75,0.0,79.5,80.0
80.25,0.0078088,80.0,80.5
80.75,0.0,80.5,81.0
81.25,0.0078798,81.0,81.5
81.75,0.0,81.5,82.0
82.25,0.0077974,82.0,82.5
82.75,0.0,82.5,83.0
83.25,0.0078182,83.0,83.5
83.75,0.0,83.5,84.0
84.25,0.0077392,84.0,84.5
84.75,0.0,84.5,85.0
85.25,0.007845,85.0,85.5
85.75,0.0,85.5,86.0
86.25,0.0077454,86.0,86.5
86.75,0.0,86.5,87.0
87.25,0.007835,87.0,87.5
87.75,0.0,87.5,88.0
88.25,0.0078512,88.0,88.5
88.75,0.0,88.5,89.0
89.25,0.0078106,89.0,89.5
89.75,0.0,89.5,90.0
90.25,0.007783,90.0,90.5
90.75,0.0,90.5,91.0
91.25,0.0077898,91.0,91.5
91.75,0.0,91.5,92.0
92.25,0.0077488,92.0,92.5
92.75,0.0,92.5,93.0
93.25,0.0078912,93.0,93.5
93.75,0.0,93.5,94.0
94.25,0.007782,94.0,94.5
94.75,0.0,94.5,95.0
95.25,0.0078448,95.0,95.5
95.75,0.0,95.5,96.0
96.25,0.007836,96.0,96.5
96.75,0.0,96.5,97.0
97.25,0.0078146,97.0,97.5
97.75,0.0,97.5,98.0
98.25,0.007793,98.0,98.5
98.75,0.0,98.5,99.0
99.25,0.0077974,99.0,99.5
99.75,0.0,99.5,100.0
100.25,0.0078314,100.0,100.5
100.75,0.0,100.5,101.0
101.25,0.0077668,101.0,101.5
101.75,0.0,101.5,102.0
102.25,0.0077832,102.0,102.5
102.75,0.0,102.5,103.0
103.25,0.0077876,103.0,103.5
103.75,0.0,103.5,104.0
104.25,0.0078112,104.0,104.5
104.75,0.0,104.5,105.0
105.25,0.0077494,105.0,105.5
105.75,0.0,105.5,106.0
106.25,0.0078222,106.0,106.5
106.75,0.0,106.5,107.0
107.25,0.0078652,107.0,107.5
107.75,0.0,107.5,108.0
108.25,0.0077588,108.0,108.5
108.75,0.0,108.5,109.0
109.25,0.0077964,109.0,109.5
109.75,0.0,109.5,110.0
110.25,0.007817,110.0,110.5
110.75,0.0,110.5,111.0
111.25,0.0078194,111.0,111.5
111.75,0.0,111.5,112.0
112.25,0.007841,112.0,112.5
112.75,0.0,112.5,113.0
113.25,0.0077984,113.0,113.5
113.75,0.0,113.5,114.0
114.25,0.007852,114.0,114.5
114.75,0.0,114.5,115.0
115.25,0.007834,115.0,115.5
115.75,0.0,115.5,116.0
116.25,0.0078246,116.0,116.5
116.75,0.0,116.5,117.0
117.25,0.0077944,117.0,117.5
117.75,0.0,117.5,118.0
118.25,0.0077258,118.0,118.5
118.75,0.0,118.5,119.0
119.25,0.0077982,119.0,119.5
119.75,0.0,119.5,120.0
120.25,0.0078376,120.0,120.5
120.75,0.0,120.5,121.0
121.25,0.0078576,121.0,121.5
121.75,0.0,121.5,122.0
122.25,0.0078408,122.0,122.5
122.75,0.0,122.5,123.0
123.25,0.0077928,123.0,123.5
123.75,0.0,123.5,124.0
124.25,0.0078526,124.0,124.5
124.75,0.0,124.5,125.0
125.25,0.0077988,125.0,125.5
125.75,0.0,125.5,126.0
126.25,0.0078142,126.0,126.5
126.75,0.0,126.5,127.0
127.25,0.0078768,127.0,127.5


==> clean_c_xor_Int16_10000000_0.05_metadata.csv <==
parameter,value
min_value,-128.0
max_value,127.0
num_bins,512.0
bin_width,0.5
total_samples,1.0e7
normalized,1.0


==> noisy_c_+_Int16_10000000_0.05.csv <==
bin_center,frequency,bin_left,bin_right
-32700.0,7.2794e-5,-32800.0,-32600.0
-32500.0,1.4404e-5,-32600.0,-32400.0
-32300.0,2.965e-6,-32400.0,-32200.0
-32100.0,2.6455e-6,-32200.0,-32000.0
-31900.0,2.105e-7,-32000.0,-31800.0
-31700.0,3.3655e-6,-31800.0,-31600.0
-31500.0,9.89e-7,-31600.0,-31400.0
-31300.0,1.43e-7,-31400.0,-31200.0
-31100.0,1.615e-7,-31200.0,-31000.0
-30900.0,1.95e-8,-31000.0,-30800.0
-30700.0,2.948e-6,-30800.0,-30600.0
-30500.0,1.3755e-6,-30600.0,-30400.0
-30300.0,1.34e-7,-30400.0,-30200.0
-30100.0,1.775e-7,-30200.0,-30000.0
-29900.0,2.05e-8,-30000.0,-29800.0
-29700.0,1.325e-7,-29800.0,-29600.0
-29500.0,8.0e-8,-29600.0,-29400.0
-29300.0,1.6e-8,-29400.0,-29200.0
-29100.0,1.95e-8,-29200.0,-29000.0
-28900.0,7.4e-8,-29000.0,-28800.0
-28700.0,2.0905e-6,-28800.0,-28600.0
-28500.0,2.36e-6,-28600.0,-28400.0
-28300.0,1.88e-7,-28400.0,-28200.0
-28100.0,1.785e-7,-28200.0,-28000.0
-27900.0,4.9e-8,-28000.0,-27800.0
-27700.0,8.6e-8,-27800.0,-27600.0
-27500.0,1.265e-7,-27600.0,-27400.0
-27300.0,1.3e-8,-27400.0,-27200.0
-27100.0,1.85e-8,-27200.0,-27000.0
-26900.0,2.6e-8,-27000.0,-26800.0
-26700.0,2.19e-7,-26800.0,-26600.0
-26500.0,1.56e-7,-26600.0,-26400.0
-26300.0,2.3e-8,-26400.0,-26200.0
-26100.0,1.85e-8,-26200.0,-26000.0
-25900.0,2.15e-8,-26000.0,-25800.0
-25700.0,2.055e-7,-25800.0,-25600.0
-25500.0,1.45e-8,-25600.0,-25400.0
-25300.0,7.35e-8,-25400.0,-25200.0
-25100.0,1.62e-7,-25200.0,-25000.0
-24900.0,3.04e-7,-25000.0,-24800.0
-24700.0,3.391e-6,-24800.0,-24600.0
-24500.0,4.4215e-6,-24600.0,-24400.0
-24300.0,6.33e-7,-24400.0,-24200.0
-24100.0,1.575e-7,-24200.0,-24000.0
-23900.0,1.31e-7,-24000.0,-23800.0
-23700.0,1.6e-8,-23800.0,-23600.0
-23500.0,1.685e-7,-23600.0,-23400.0
-23300.0,5.2e-8,-23400.0,-23200.0
-23100.0,1.4e-8,-23200.0,-23000.0
-22900.0,1.35e-8,-23000.0,-22800.0
-22700.0,1.195e-7,-22800.0,-22600.0
-22500.0,2.835e-7,-22600.0,-22400.0
-22300.0,7.45e-8,-22400.0,-22200.0
-22100.0,1.45e-8,-22200.0,-22000.0
-21900.0,1.7e-8,-22000.0,-21800.0
-21700.0,9.15e-8,-21800.0,-21600.0
-21500.0,1.28e-7,-21600.0,-21400.0
-21300.0,2.1e-8,-21400.0,-21200.0
-21100.0,1.99e-7,-21200.0,-21000.0
-20900.0,1.565e-7,-21000.0,-20800.0
-20700.0,1.3675e-6,-20800.0,-20600.0
-20500.0,3.119e-6,-20600.0,-20400.0
-20300.0,1.065e-7,-20400.0,-20200.0
-20100.0,1.7e-8,-20200.0,-20000.0
-19900.0,1.95e-8,-20000.0,-19800.0
-19700.0,5.6e-8,-19800.0,-19600.0
-19500.0,1.76e-7,-19600.0,-19400.0
-19300.0,1.6e-8,-19400.0,-19200.0
-19100.0,1.275e-7,-19200.0,-19000.0
-18900.0,1.52e-7,-19000.0,-18800.0
-18700.0,7.34e-7,-18800.0,-18600.0
-18500.0,3.614e-6,-18600.0,-18400.0
-18300.0,1.65e-8,-18400.0,-18200.0
-18100.0,1.045e-7,-18200.0,-18000.0
-17900.0,1.7e-7,-18000.0,-17800.0
-17700.0,4.825e-7,-17800.0,-17600.0
-17500.0,3.9065e-6,-17600.0,-17400.0
-17300.0,1.47e-7,-17400.0,-17200.0
-17100.0,1.7235e-6,-17200.0,-17000.0
-16900.0,3.2935e-6,-17000.0,-16800.0
-16700.0,6.714e-6,-16800.0,-16600.0
-16500.0,7.16575e-5,-16600.0,-16400.0
-16300.0,1.3692e-5,-16400.0,-16200.0
-16100.0,5.515e-7,-16200.0,-16000.0
-15900.0,1.575e-7,-16000.0,-15800.0
-15700.0,1.13e-7,-15800.0,-15600.0
-15500.0,1.85e-8,-15600.0,-15400.0
-15300.0,1.825e-7,-15400.0,-15200.0
-15100.0,4.9e-8,-15200.0,-15000.0
-14900.0,2.2e-8,-15000.0,-14800.0
-14700.0,1.7e-8,-14800.0,-14600.0
-14500.0,1.245e-7,-14600.0,-14400.0
-14300.0,2.535e-7,-14400.0,-14200.0
-14100.0,5.65e-8,-14200.0,-14000.0
-13900.0,1.5e-8,-14000.0,-13800.0
-13700.0,1.7e-8,-13800.0,-13600.0
-13500.0,9.95e-8,-13600.0,-13400.0
-13300.0,1.215e-7,-13400.0,-13200.0
-13100.0,3.2e-8,-13200.0,-13000.0
-12900.0,1.925e-7,-13000.0,-12800.0
-12700.0,1.265e-7,-12800.0,-12600.0
-12500.0,1.521e-6,-12600.0,-12400.0
-12300.0,2.902e-6,-12400.0,-12200.0
-12100.0,1.055e-7,-12200.0,-12000.0
-11900.0,1.45e-8,-12000.0,-11800.0
-11700.0,1.1e-8,-11800.0,-11600.0
-11500.0,5.25e-8,-11600.0,-11400.0
-11300.0,1.69e-7,-11400.0,-11200.0
-11100.0,1.5e-8,-11200.0,-11000.0
-10900.0,1.515e-7,-11000.0,-10800.0
-10700.0,1.4e-7,-10800.0,-10600.0
-10500.0,7.985e-7,-10600.0,-10400.0
-10300.0,3.5715e-6,-10400.0,-10200.0
-10100.0,1.55e-8,-10200.0,-10000.0
-9900.0,1.175e-7,-10000.0,-9800.0
-9700.0,1.545e-7,-9800.0,-9600.0
-9500.0,5.925e-7,-9600.0,-9400.0
-9300.0,3.783e-6,-9400.0,-9200.0
-9100.0,1.305e-7,-9200.0,-9000.0
-8900.0,1.802e-6,-9000.0,-8800.0
-8700.0,3.289e-6,-8800.0,-8600.0
-8500.0,7.5335e-6,-8600.0,-8400.0
-8300.0,7.5689e-5,-8400.0,-8200.0
-8100.0,5.1855e-6,-8200.0,-8000.0
-7900.0,2.2e-8,-8000.0,-7800.0
-7700.0,2.0e-8,-7800.0,-7600.0
-7500.0,2.45e-8,-7600.0,-7400.0
-7300.0,1.565e-7,-7400.0,-7200.0
-7100.0,5.95e-8,-7200.0,-7000.0
-6900.0,6.1e-8,-7000.0,-6800.0
-6700.0,1.97e-7,-6800.0,-6600.0
-6500.0,1.9e-7,-6600.0,-6400.0
-6300.0,2.667e-6,-6400.0,-6200.0
-6100.0,1.5705e-6,-6200.0,-6000.0
-5900.0,4.5e-8,-6000.0,-5800.0
-5700.0,1.835e-7,-5800.0,-5600.0
-5500.0,1.68e-7,-5600.0,-5400.0
-5300.0,2.122e-6,-5400.0,-5200.0
-5100.0,2.1975e-6,-5200.0,-5000.0
-4900.0,5.23e-7,-5000.0,-4800.0
-4700.0,3.915e-6,-4800.0,-4600.0
-4500.0,2.8485e-6,-4600.0,-4400.0
-4300.0,3.33295e-5,-4400.0,-4200.0
-4100.0,5.2897e-5,-4200.0,-4000.0
-3900.0,2.05e-8,-4000.0,-3800.0
-3700.0,1.8e-7,-3800.0,-3600.0
-3500.0,1.37e-7,-3600.0,-3400.0
-3300.0,1.2615e-6,-3400.0,-3200.0
-3100.0,3.066e-6,-3200.0,-3000.0
-2900.0,2.15e-7,-3000.0,-2800.0
-2700.0,3.0425e-6,-2800.0,-2600.0
-2500.0,2.891e-6,-2600.0,-2400.0
-2300.0,1.88235e-5,-2400.0,-2200.0
-2100.0,6.8806e-5,-2200.0,-2000.0
-1900.0,1.79e-7,-2000.0,-1800.0
-1700.0,2.4845e-6,-1800.0,-1600.0
-1500.0,3.032e-6,-1600.0,-1400.0
-1300.0,1.3054e-5,-1400.0,-1200.0
-1100.0,7.49065e-5,-1200.0,-1000.0
-900.0,3.2605e-6,-1000.0,-800.0
-700.0,3.9429e-5,-800.0,-600.0
-500.0,6.49895e-5,-600.0,-400.0
-300.0,0.000176575,-400.0,-200.0
-100.0,0.001588793,-200.0,0.0
100.0,0.0015797455,0.0,200.0
300.0,0.000173074,200.0,400.0
500.0,6.418e-5,400.0,600.0
700.0,3.88015e-5,600.0,800.0
900.0,3.134e-6,800.0,1000.0
1100.0,7.43835e-5,1000.0,1200.0
1300.0,1.2845e-5,1200.0,1400.0
1500.0,3.0645e-6,1400.0,1600.0
1700.0,2.5185e-6,1600.0,1800.0
1900.0,1.765e-7,1800.0,2000.0
2100.0,6.8228e-5,2000.0,2200.0
2300.0,1.83875e-5,2200.0,2400.0
2500.0,2.94e-6,2400.0,2600.0
2700.0,3.034e-6,2600.0,2800.0
2900.0,2.055e-7,2800.0,3000.0
3100.0,3.1305e-6,3000.0,3200.0
3300.0,1.2615e-6,3200.0,3400.0
3500.0,1.385e-7,3400.0,3600.0
3700.0,1.725e-7,3600.0,3800.0
3900.0,1.95e-8,3800.0,4000.0
4100.0,5.25565e-5,4000.0,4200.0
4300.0,3.27365e-5,4200.0,4400.0
4500.0,2.836e-6,4400.0,4600.0
4700.0,3.8415e-6,4600.0,4800.0
4900.0,4.78e-7,4800.0,5000.0
5100.0,2.179e-6,5000.0,5200.0
5300.0,2.1075e-6,5200.0,5400.0
5500.0,1.495e-7,5400.0,5600.0
5700.0,1.975e-7,5600.0,5800.0
5900.0,4.0e-8,5800.0,6000.0
6100.0,1.563e-6,6000.0,6200.0
6300.0,2.6565e-6,6200.0,6400.0
6500.0,1.98e-7,6400.0,6600.0
6700.0,1.74e-7,6600.0,6800.0
6900.0,5.2e-8,6800.0,7000.0
7100.0,6.15e-8,7000.0,7200.0
7300.0,1.58e-7,7200.0,7400.0
7500.0,2.15e-8,7400.0,7600.0
7700.0,1.5e-8,7600.0,7800.0
7900.0,2.5e-8,7800.0,8000.0
8100.0,5.1895e-6,8000.0,8200.0
8300.0,7.50915e-5,8200.0,8400.0
8500.0,7.514e-6,8400.0,8600.0
8700.0,3.3265e-6,8600.0,8800.0
8900.0,1.74e-6,8800.0,9000.0
9100.0,1.495e-7,9000.0,9200.0
9300.0,3.7235e-6,9200.0,9400.0
9500.0,5.535e-7,9400.0,9600.0
9700.0,1.575e-7,9600.0,9800.0
9900.0,1.2e-7,9800.0,10000.0
10100.0,1.6e-8,10000.0,10200.0
10300.0,3.544e-6,10200.0,10400.0
10500.0,8.17e-7,10400.0,10600.0
10700.0,1.445e-7,10600.0,10800.0
10900.0,1.52e-7,10800.0,11000.0
11100.0,1.55e-8,11000.0,11200.0
11300.0,1.66e-7,11200.0,11400.0
11500.0,5.45e-8,11400.0,11600.0
11700.0,1.8e-8,11600.0,11800.0
11900.0,1.4e-8,11800.0,12000.0
12100.0,1.025e-7,12000.0,12200.0
12300.0,2.774e-6,12200.0,12400.0
12500.0,1.507e-6,12400.0,12600.0
12700.0,1.435e-7,12600.0,12800.0
12900.0,1.975e-7,12800.0,13000.0
13100.0,2.25e-8,13000.0,13200.0
13300.0,1.11e-7,13200.0,13400.0
13500.0,1.06e-7,13400.0,13600.0
13700.0,1.3e-8,13600.0,13800.0
13900.0,1.9e-8,13800.0,14000.0
14100.0,5.4e-8,14000.0,14200.0
14300.0,2.205e-7,14200.0,14400.0
14500.0,1.215e-7,14400.0,14600.0
14700.0,2.0e-8,14600.0,14800.0
14900.0,1.6e-8,14800.0,15000.0
15100.0,4.5e-8,15000.0,15200.0
15300.0,1.79e-7,15200.0,15400.0
15500.0,1.3e-8,15400.0,15600.0
15700.0,1.105e-7,15600.0,15800.0
15900.0,1.625e-7,15800.0,16000.0
16100.0,6.04e-7,16000.0,16200.0
16300.0,1.35575e-5,16200.0,16400.0
16500.0,7.14675e-5,16400.0,16600.0
16700.0,6.6575e-6,16600.0,16800.0
16900.0,3.3075e-6,16800.0,17000.0
17100.0,1.626e-6,17000.0,17200.0
17300.0,1.43e-7,17200.0,17400.0
17500.0,3.939e-6,17400.0,17600.0
17700.0,5.04e-7,17600.0,17800.0
17900.0,1.475e-7,17800.0,18000.0
18100.0,1.09e-7,18000.0,18200.0
18300.0,1.5e-8,18200.0,18400.0
18500.0,3.575e-6,18400.0,18600.0
18700.0,7.19e-7,18600.0,18800.0
18900.0,1.52e-7,18800.0,19000.0
19100.0,1.275e-7,19000.0,19200.0
19300.0,1.25e-8,19200.0,19400.0
19500.0,1.76e-7,19400.0,19600.0
19700.0,5.1e-8,19600.0,19800.0
19900.0,1.65e-8,19800.0,20000.0
20100.0,2.15e-8,20000.0,20200.0
20300.0,9.95e-8,20200.0,20400.0
20500.0,2.9715e-6,20400.0,20600.0
20700.0,1.359e-6,20600.0,20800.0
20900.0,1.38e-7,20800.0,21000.0
21100.0,1.855e-7,21000.0,21200.0
21300.0,2.05e-8,21200.0,21400.0
21500.0,1.29e-7,21400.0,21600.0
21700.0,8.95e-8,21600.0,21800.0
21900.0,1.2e-8,21800.0,22000.0
22100.0,1.8e-8,22000.0,22200.0
22300.0,5.85e-8,22200.0,22400.0
22500.0,2.435e-7,22400.0,22600.0
22700.0,1.35e-7,22600.0,22800.0
22900.0,1.6e-8,22800.0,23000.0
23100.0,1.7e-8,23000.0,23200.0
23300.0,4.65e-8,23200.0,23400.0
23500.0,1.61e-7,23400.0,23600.0
23700.0,1.6e-8,23600.0,23800.0
23900.0,1.22e-7,23800.0,24000.0
24100.0,1.55e-7,24000.0,24200.0
24300.0,6.335e-7,24200.0,24400.0
24500.0,4.5065e-6,24400.0,24600.0
24700.0,3.3715e-6,24600.0,24800.0
24900.0,3.02e-7,24800.0,25000.0
25100.0,1.77e-7,25000.0,25200.0
25300.0,7.7e-8,25200.0,25400.0
25500.0,2.4e-8,25400.0,25600.0
25700.0,1.89e-7,25600.0,25800.0
25900.0,1.9e-8,25800.0,26000.0
26100.0,1.75e-8,26000.0,26200.0
26300.0,2.4e-8,26200.0,26400.0
26500.0,1.68e-7,26400.0,26600.0
26700.0,1.99e-7,26600.0,26800.0
26900.0,2.85e-8,26800.0,27000.0
27100.0,1.55e-8,27000.0,27200.0
27300.0,1.4e-8,27200.0,27400.0
27500.0,1.455e-7,27400.0,27600.0
27700.0,7.75e-8,27600.0,27800.0
27900.0,5.35e-8,27800.0,28000.0
28100.0,1.86e-7,28000.0,28200.0
28300.0,1.81e-7,28200.0,28400.0
28500.0,2.292e-6,28400.0,28600.0
28700.0,2.113e-6,28600.0,28800.0
28900.0,6.75e-8,28800.0,29000.0
29100.0,1.85e-8,29000.0,29200.0
29300.0,1.85e-8,29200.0,29400.0
29500.0,8.95e-8,29400.0,29600.0
29700.0,1.375e-7,29600.0,29800.0
29900.0,2.45e-8,29800.0,30000.0
30100.0,1.825e-7,30000.0,30200.0
30300.0,1.545e-7,30200.0,30400.0
30500.0,1.389e-6,30400.0,30600.0
30700.0,2.9695e-6,30600.0,30800.0
30900.0,1.75e-8,30800.0,31000.0
31100.0,1.755e-7,31000.0,31200.0
31300.0,1.295e-7,31200.0,31400.0
31500.0,1.0175e-6,31400.0,31600.0
31700.0,3.328e-6,31600.0,31800.0
31900.0,1.99e-7,31800.0,32000.0
32100.0,2.654e-6,32000.0,32200.0
32300.0,3.0e-6,32200.0,32400.0
32500.0,1.48455e-5,32400.0,32600.0
32700.0,7.3153e-5,32600.0,32800.0


==> noisy_c_+_Int16_10000000_0.05_metadata.csv <==
parameter,value
min_value,-32768.0
max_value,32767.0
num_bins,512.0
bin_width,200.0
total_samples,1.0e7
normalized,1.0

